The Obscured Nucleus and Shocked Environment of VV 114E Revealed by JWST/MIRI Spectroscopy

Compact Obscured Nuclei (CONs) potentially hide extreme supermassive black hole (SMBH) growth behind large column densities of gas/dust. We present a spectroscopic analysis of the heavily obscured nucleus and the surrounding environment of the eastern region of the nearby ($z = 0.02007$) interacting galaxy VV 114 with the JWST Mid-InfraRed Instrument (MIRI). We model the spectrum from 4.9 - 28 $\mu$m to extract Polycyclic Aromatic Hydrocarbon (PAH) emission and the underlying obscured continuum. We find that the NE nucleus (A) is highly obscured where the low PAH equivalent width (EW) ratio, EW(12.7)/EW(11.3), reveals a dust enshrouded continuum source. This is confirmed by decomposing the continuum into nuclear and star-forming where the nuclear component is found to be typical of CONs. The 11.3/6.2 PAH flux ratio is consistent with originating in star-forming regions rather than typical AGN. The second nucleus (B) is much less obscured, with PAH flux ratios also typical of star-forming regions. We do not detect any high ionisation lines such as [Ne V] or [Ne VI] which suggests that if an AGN is present it must be highly obscured. Additionally, we detect a shock front south of the secondary nucleus (B) in the [Fe II] (5.34 $\mu$m) line and in warm molecular hydrogen. The 6.2 PAH emission does not spatially coincide with the low-J transitions of H$_2$ but rather appears strong at the shock front which may suggest destruction of the ionised PAHs in the post-shock gas behind the shock front.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
